A Drop in the Pond: The Effect of Rapid Mass Loss on the Dynamics and Interaction Rate of Collisionless Particles

In symmetric gravitating systems experiencing rapid mass loss, particle orbits change almost instantaneously, which can lead to the development of a sharply contoured density profile, including singular caustics for collisionless systems. This framework can be used to model a variety of dynamical systems, such as accretion disks following a massive black hole merger and dwarf galaxies following violent early star formation feedback. Particle interactions in the high-density peaks seem a promising source of observable signatures of these mass loss events (i.e. a possible EM counterpart for black hole mergers or strong gamma-ray emission from dark matter annihilation around young galaxies), because the interaction rate depends on the square of the density. We study post-mass-loss density profiles, both analytic and numerical, in idealised cases and present arguments and methods to extend to any general system. An analytic derivation is presented for particles on Keplerian orbits responding to a drop in the central mass. We argue that this case, with initially circular orbits, gives the most sharply contoured profile possible. We find that despite the presence of a set of singular caustics, the total particle interaction rate is reduced compared to the unperturbed system; this is a result of the overall expansion of the system dominating over the steep caustics. Finally we argue that this result holds more generally, and the loss of central mass decreases the particle interaction rate in any physical system.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
